Simulating low-energy neutrino interactions with MARLEY

Monte Carlo event generators are a critical tool for the interpretation of data obtained by neutrino experiments. Several modern event generators are available which are well-suited to the GeV energy scale used in studies of accelerator neutrinos. However, theoretical modeling differences make their immediate application to lower energies difficult. In this paper, I present a new event generator, MARLEY, which is designed to better address the simulation needs of the low-energy (tens of MeV and below) neutrino community. The code is written in C++14 with an optional interface to the popular ROOT data analysis framework. The current release of MARLEY (version 1.2.0) emphasizes simulations of the reaction $^{40}$Ar$(\nu_e, e^{-})^{40}$K$^{*}$ but is extensible to other channels with suitable user input. This paper provides detailed documentation of MARLEY's implementation and usage, including guidance on how generated events may be analyzed and how MARLEY may be interfaced with external codes such as Geant4. Further information about MARLEY is available on the official website at http://www.marleygen.org.

==> example.json <==
{
  "events" : [
    {
      "Ex" : 3.7974800000000019,
      "final_particles" : [
        {
          "E" : 5.2069088681526674,
          "charge" : -1,
          "mass" : 0.51099892764590771,
          "pdg" : 11,
          "px" : -4.6353538533876151,
          "py" : 1.3570654673057931,
          "pz" : -1.8768718732301137
        },
        {
          "E" : 37225.717506804409,
          "charge" : 1,
          "mass" : 37225.715946516248,
          "pdg" : 1000190400,
          "px" : 4.9806618487914385,
          "py" : -2.2705872920718759,
          "pz" : 9.2845641076774186
        },
        {
          "E" : 1.5369435243462066,
          "charge" : 0,
          "mass" : 0,
          "pdg" : 22,
          "px" : -1.114001455232269,
          "py" : 0.95075175810075663,
          "pz" : 0.46611935085173822
        },
        {
          "E" : 2.2611839549067398,
          "charge" : 0,
          "mass" : 0,
          "pdg" : 22,
          "px" : 0.76869345982844584,
          "py" : -0.037229933334674309,
          "pz" : 2.1261884147009535
        }
      ],
      "initial_particles" : [
        {
          "E" : 10,
          "charge" : 0,
          "mass" : 0,
          "pdg" : 12,
          "px" : 0,
          "py" : 0,
          "pz" : 10
        },
        {
          "E" : 37224.722543151809,
          "charge" : 0,
          "mass" : 37224.722543151809,
          "pdg" : 1000180400,
          "px" : 0,
          "py" : 0,
          "pz" : 0
        }
      ],
      "parity" : 1,
      "twoJ" : 2
    },
    {
      "Ex" : 10.3964200000000009,
      "final_particles" : [
        {
          "E" : 18.522347795432072,
          "charge" : -1,
          "mass" : 0.51099892764590771,
          "pdg" : 11,
          "px" : -9.8679537022416017,
          "py" : -15.525631266334777,
          "pz" : -2.0963090094535599
        },
        {
          "E" : 36294.026074392903,
          "charge" : 1,
          "mass" : 36293.950187729075,
          "pdg" : 1000190390,
          "px" : -17.432242319758625,
          "py" : -42.186304020765164,
          "pz" : 58.522577123627315
        },
        {
          "E" : 942.1046095184264,
          "charge" : 0,
          "mass" : 939.56537865333974,
          "pdg" : 2112,
          "px" : 27.300196022000229,
          "py" : 57.711935287099941,
          "pz" : -26.495779559222623
        }
      ],
      "initial_particles" : [
        {
          "E" : 29.930488554951129,
          "charge" : 0,
          "mass" : 0,
          "pdg" : 12,
          "px" : 0,
          "py" : 0,
          "pz" : 29.930488554951129
        },
        {
          "E" : 37224.722543151809,
          "charge" : 0,
          "mass" : 37224.722543151809,
          "pdg" : 1000180400,
          "px" : 0,
          "py" : 0,
          "pz" : 0
        }
      ],
      "parity" : 1,
      "twoJ" : 2
    }
  ],
  "gen_state" : {
    "config" : {
      "executable_settings" : {
        "events" : 2,
        "output" : [
          {
            "file" : "dar.json",
            "format" : "json",
            "indent" : 2,
            "mode" : "overwrite"
          }
        ]
      },
      "reactions" : [
        "ve40ArCC_Liu1998.react"
      ],
      "source" : {
        "neutrino" : "ve",
        "type" : "dar"
      }
    },
    "event_count" : 2,
    "flux_avg_xsec" : 5.98368867447267264e-19,
    "seed" : "1578011686301968"
  }
}

